Evaluating the Future Device Security Risk Indicator for Hundreds of IoT Devices

IoT devices are present in many, especially corporate and sensitive, networks and regularly introduce security risks due to slow vendor responses to vulnerabilities and high difficulty of patching. In this paper, we want to evaluate to what extent the development of future risk of IoT devices due to new and unpatched vulnerabilities can be predicted based on historic information. For this analysis, we build on existing prediction algorithms available in the SAFER framework (prophet and ARIMA) which we evaluate by means of a large data-set of vulnerabilities and patches from 793 IoT devices. Our analysis shows that the SAFER framework can predict a correct future risk for 91% of the devices, demonstrating its applicability. We conclude that this approach is a reliable means for network operators to efficiently detect and act on risks emanating from IoT devices in their networks.

==> data/fig1_raw.dat <==
0
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
8
9
9
9
9
9
9
9
9
9
9
9
9
9
9
9
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
11
12
12
12
12
12
12
12
12
13
13
13
13
13
13
13
13
13
13
13
13
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
14
15
15
15
15
15
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
16
17
17
17
17
17
17
17
17
17
17
17
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
18
19
20
20
20
20
20
20
20
20
20
20
20
20
20
20
20
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
21
22
22
22
22
22
22
22
22
22
22
22
22
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
26
27
27
27
27
27
27
27
27
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
29
30
30
30
30
30
30
30
30
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
31
32
32
32
33
33
33
33
33
33
33
33
33
33
33
33
33
34
34
34
34
34
34
34
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
35
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
36
37
37
37
37
37
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
38
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
39
40
40
40
40
40
40
40
40
40
40
40
40
40
40
40
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
41
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
42
43
43
43
43
43
43
43
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
44
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
45
46
46
46
46
46
46
46
46
46
46
46
46
46
47
47
47
47
47
47
47
47
47
47
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
49
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
50
51
51
51
51
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
52
53
53
53
53
53
54
54
54
54
54
54
54
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
55
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
56
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
57
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
58
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
59
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
60
61
61
61
61
61
62
62
62
62
62
62
62
62
62
62
62
62
62
63
63
63
63
63
63
63
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
64
65
65
65
65
65
65
65
65
65
65
66
66
66
66
66
66
66
66
66
66
66
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
67
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
68
69
69
69
69
69
69
69
69
69
69
69
69
70
70
70
70
70
70
70
70
70
70
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
71
72
72
72
72
72
72
72
72
72
72
72
72
72
72
73
73
73
73
73
73
73
73
73
73
73
73
73
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
75
75
75
75
75
75
75
75
75
76
76
76
76
76
76
76
76
76
76
77
77
77
77
77
77
77
77
77
77
77
77
77
77
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
79
80
80
80
80
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
81
82
82
82
82
82
82
82
82
82
82
82
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
83
84
84
84
84
84
84
84
84
84
84
84
84
85
85
85
85
85
85
85
85
85
85
85
85
85
85
85
85
85
86
86
86
86
86
86
86
86
86
86
87
87
87
87
87
87
87
87
87
87
87
87
87
87
87
87
87
87
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
89
89
89
89
89
89
89
89
89
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
91
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
93
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
95
96
96
96
96
96
96
96
96
96
96
96
96
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
97
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
99
99
99
99
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
101
101
101
101
101
101
101
101
101
101
101
101
101
101
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
103
104
105
105
105
105
105
105
105
105
105
105
105
105
105
105
105
106
106
106
106
106
106
106
106
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
107
108
108
108
108
108
108
108
108
108
108
109
109
109
109
109
109
109
109
109
110
110
110
110
110
110
110
110
110
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
111
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
113
113
113
113
113
114
114
114
114
114
114
114
114
114
114
114
114
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
115
116
116
116
116
116
116
116
116
116
116
116
117
117
117
117
117
117
117
117
117
117
117
117
117
117
117
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
119
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
121
121
121
121
121
121
121
121
121
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
123
124
124
124
124
124
124
124
124
124
124
124
124
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
125
126
126
126
126
126
126
126
126
126
126
127
127
128
128
128
128
128
128
129
129
129
129
129
129
129
129
129
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
131
131
131
131
131
131
131
131
131
131
131
131
131
131
131
131
131
131
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
133
134
134
134
134
134
134
134
135
135
135
135
135
136
136
136
136
136
137
137
137
137
137
137
137
137
137
137
137
137
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
139
139
139
139
139
139
139
139
139
139
139
139
139
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
141
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
143
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
145
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
147
148
148
148
148
148
148
148
148
148
148
148
149
149
149
149
149
149
149
149
149
149
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
151
151
151
151
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
153
153
153
153
153
153
153
153
153
153
153
154
154
154
154
154
154
154
154
154
155
155
155
155
155
156
156
156
156
156
156
156
156
156
156
157
157
157
157
157
157
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
159
159
159
159
159
159
159
159
159
159
160
160
160
160
160
161
161
161
161
161
161
161
161
161
161
161
161
161
161
161
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
163
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
165
166
166
166
166
166
166
166
166
166
166
166
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
167
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
169
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
171
171
171
171
171
171
171
171
171
171
171
171
171
171
171
171
171
171
171
172
172
172
172
172
172
172
172
172
172
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
173
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
175
175
175
175
175
175
175
175
175
175
175
175
175
176
176
176
176
176
176
176
177
177
177
177
177
177
177
177
177
178
178
178
178
178
178
178
178
178
178
178
178
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
179
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
181
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
183
183
183
183
183
183
183
183
183
183
183
183
183
183
183
183
183
184
184
184
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
185
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
187
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
189
190
190
190
190
190
190
190
190
190
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
191
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
193
194
194
194
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
195
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
197
197
197
197
197
197
197
197
197
197
197
197
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
199
199
199
199
199
199
199
199
199
199
199
199
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
201
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
203
203
203
203
203
203
203
203
203
203
203
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
207
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
209
210
210
210
210
210
210
210
210
210
210
211
211
211
211
211
211
211
211
211
211
212
212
212
212
212
212
212
212
212
212
212
212
212
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
213
214
214
214
214
214
214
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
215
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
217
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
219
219
219
219
220
220
220
220
220
220
220
220
220
220
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
221
222
222
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
223
224
224
224
224
224
224
224
224
224
225
225
225
225
225
225
225
225
225
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
227
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
229
229
229
229
229
229
229
229
229
229
229
229
229
229
229
229
229
229
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
231
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
233
234
234
234
234
234
234
234
234
234
234
234
234
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
235
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
237
238
238
238
238
238
238
238
238
238
238
238
238
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
239
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
241
241
241
241
241
241
241
241
241
241
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
243
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
245
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
247
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
249
249
249
249
249
249
249
249
249
249
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
251
251
251
251
251
251
251
251
251
251
251
251
251
251
251
251
251
251
251
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
253
253
253
253
253
253
253
253
253
253
253
253
253
253
253
253
254
254
254
254
254
254
254
254
254
254
254
254
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
255
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
257
257
257
257
257
258
258
258
258
258
258
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
259
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
261
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
263
263
263
263
263
263
263
263
263
263
263
263
263
263
263
263
263
263
263
264
264
264
264
264
264
264
264
264
264
264
264
264
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
265
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
267
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
269
269
269
269
269
269
269
269
269
269
269
269
269
269
269
270
270
270
270
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
271
272
272
272
272
272
272
272
272
272
272
272
272
272
272
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
273
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
275
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
277
277
277
277
277
277
277
277
277
277
277
277
277
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
279
279
279
279
279
279
279
279
279
279
279
280
280
280
280
280
280
280
280
280
280
280
280
280
280
281
281
281
281
281
281
281
281
281
281
281
281
281
281
281
281
281
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
283
283
283
283
283
283
283
283
283
283
283
283
283
283
283
283
283
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
285
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
287
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
289
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
291
291
291
291
291
291
291
291
291
291
291
291
291
291
291
291
291
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
293
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
295
295
295
295
295
295
295
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
297
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
299
299
299
299
299
299
299
299
299
299
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
301
301
301
301
301
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
303
303
303
303
303
303
303
303
303
303
303
303
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
305
305
305
305
305
305
305
305
305
305
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
307
307
307
307
307
307
307
307
307
307
307
307
307
307
307
307
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
309
309
309
309
309
309
309
309
309
309
309
309
309
309
309
309
309
310
310
310
310
310
310
310
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
311
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
313
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
315
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
317
317
317
317
317
317
317
317
317
317
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
319
319
319
319
319
319
319
319
319
319
319
319
319
319
319
319
319
319
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
321
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
323
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
325
326
326
326
327
327
327
327
327
327
327
327
328
328
328
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
329
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
331
331
331
331
331
331
331
331
331
331
331
331
331
331
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
333
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
335
336
336
336
336
336
336
336
336
336
336
336
336
336
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
337
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
339
339
339
339
339
339
339
339
339
339
339
339
339
339
339
339
339
339
339
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
341
341
341
341
341
341
341
341
341
341
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
343
343
343
343
343
343
343
343
343
343
343
343
343
343
343
343
343
343
343
344
344
344
344
344
344
344
344
344
344
344
344
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
345
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
347
347
347
347
347
347
347
347
347
347
347
347
347
347
347
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
349
349
349
349
349
349
349
349
349
349
349
349
349
349
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
351
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
353
354
354
354
354
354
354
354
354
354
354
354
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
355
356
356
356
356
356
356
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
357
358
358
358
358
358
358
358
358
358
358
358
358
358
358
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
359
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
361
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
363
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
365
366
366
366
366
366
366
366
366
366
366
366
367
367
367
367
367
367
367
367
367
367
367
367
367
367
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
369
369
369
369
369
369
369
369
369
369
369
369
369
369
369
369
369
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
371
371
371
371
371
371
371
371
371
371
371
371
371
371
371
371
371
371
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
373
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
375
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
377
377
377
377
377
377
377
377
377
377
377
377
377
377
377
377
377
377
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
379
379
379
379
379
379
379
379
379
379
379
379
379
379
379
379
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
381
382
382
382
382
382
382
382
382
382
383
383
383
383
383
383
383
383
383
383
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
385
385
385
385
385
385
385
385
385
385
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
387
387
387
387
387
387
387
387
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
389
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
391
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
393
394
394
394
394
394
394
394
394
394
394
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
395
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
397
398
398
398
398
398
398
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
399
400
400
400
400
400
400
400
400
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
401
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
402
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
403
404
404
404
404
404
404
404
404
404
404
404
404
404
404
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
405
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
406
407
407
407
407
407
407
407
407
408
408
408
408
408
408
408
408
408
408
408
408
408
408
408
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
409
410
410
410
410
410
410
410
410
410
410
410
410
410
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
411
412
412
412
412
412
412
412
413
413
413
413
413
413
413
413
413
413
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
414
415
415
415
415
415
415
415
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
416
417
417
417
417
417
417
417
417
417
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
418
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
419
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
420
421
421
421
421
421
421
421
421
421
421
421
421
421
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
422
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
423
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
424
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
425
426
426
426
426
426
426
426
426
426
426
426
427
427
427
427
427
427
427
427
427
427
427
427
427
427
427
427
427
427
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
428
429
429
429
429
429
429
429
429
430
430
430
430
430
430
430
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
431
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
432
433
433
433
433
433
433
433
433
433
433
433
433
433
433
433
433
434
434
434
434
434
434
434
435
435
435
435
435
435
435
435
435
435
435
435
435
435
435
435
436
436
436
436
436
436
436
436
436
436
436
436
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
437
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
438
439
439
439
439
439
439
439
439
439
439
439
439
439
439
439
439
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
440
441
441
441
441
441
441
441
441
441
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
442
443
443
443
443
443
443
443
443
443
443
443
443
443
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
444
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
445
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
446
447
447
447
447
447
447
447
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
448
449
449
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
450
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
451
452
452
452
452
452
452
452
452
452
452
452
452
453
453
453
453
453
453
453
453
453
453
453
453
453
453
453
453
454
454
454
454
454
454
454
454
454
454
454
454
454
454
454
454
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
455
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
456
457
457
457
457
457
457
457
457
457
457
457
457
457
457
457
457
458
458
458
458
458
458
458
458
458
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
459
460
460
460
460
460
460
460
460
461
461
461
461
461
461
461
461
461
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
462
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
463
464
464
464
464
464
464
464
464
464
464
464
464
465
465
465
465
465
465
465
465
465
465
465
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
466
467
467
467
467
467
467
467
467
467
467
467
467
467
468
468
468
468
468
468
468
468
468
469
469
469
469
469
469
469
469
469
469
469
469
469
469
469
469
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
470
471
471
471
471
471
471
471
471
471
471
471
471
471
471
471
471
472
472
472
472
472
472
472
472
472
472
472
472
472
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
473
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
474
475
475
475
475
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
476
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
477
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
478
479
479
479
479
479
479
479
479
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
480
481
481
481
481
481
481
481
481
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
482
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
483
484
484
484
484
484
484
484
484
484
484
484
484
484
484
484
485
485
485
485
485
485
485
485
485
485
485
485
485
485
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
486
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
487
488
488
488
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
489
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
490
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
491
492
492
492
492
492
492
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
493
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
494
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
495
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
496
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
497
498
498
498
498
498
498
498
498
498
498
498
498
498
498
498
498
498
498
498
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
499
500
500
500
500
500
500
500
500
500
500
500
500
500
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
501
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
502
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
503
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
504
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
505
506
506
506
506
506
506
506
506
506
506
506
506
506
506
506
506
507
507
507
507
507
507
507
507
507
507
507
507
507
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
508
509
509
509
509
509
509
509
510
510
510
510
510
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
511
512
512
512
512
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
513
514
514
514
515
515
515
515
516
516
516
517
517
517
517
517
517
517
518
518
518
518
518
518
518
518
518
518
518
518
518
518
519
519
519
519
519
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
520
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
521
522
522
522
522
522
522
522
522
522
522
522
522
522
522
523
523
523
523
523
523
523
523
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
524
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
525
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
526
527
527
527
527
527
527
527
527
527
527
527
527
527
527
527
527
528
528
528
528
528
528
528
528
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
529
530
530
530
530
530
530
530
530
530
530
531
531
531
531
531
531
531
531
531
531
531
531
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
532
533
533
533
533
533
533
533
533
533
533
533
534
534
534
534
534
534
534
534
534
534
534
534
534
534
534
534
534
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
535
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
536
537
537
537
537
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
538
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
539
540
540
540
540
540
540
540
540
540
540
540
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
541
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
542
543
543
543
543
543
543
543
543
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
544
545
545
545
545
545
545
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
546
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
547
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
548
549
549
549
549
549
549
550
550
550
550
550
550
550
550
551
551
551
551
551
551
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
552
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
553
554
554
554
555
555
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
556
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
557
558
558
558
558
558
558
558
558
558
558
558
558
558
559
559
559
559
559
559
559
559
559
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
560
561
561
561
561
561
561
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
562
563
563
563
563
563
563
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
564
565
565
565
565
565
565
565
565
565
565
565
565
565
566
566
566
566
566
566
566
566
566
566
567
567
567
567
567
567
567
567
567
567
567
567
567
567
567
567
567
567
567
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
568
569
569
569
569
569
569
569
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
570
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
571
572
572
572
572
572
572
572
572
572
573
573
573
573
573
573
573
573
573
573
573
573
573
573
573
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
574
575
575
575
575
575
575
575
575
575
575
575
575
575
575
575
575
575
576
576
576
576
576
576
576
576
576
576
577
577
577
577
577
577
577
577
577
577
577
577
577
577
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
578
579
579
579
579
579
579
579
579
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
580
581
581
581
581
581
581
581
581
581
581
581
581
582
582
582
582
582
582
583
583
583
583
583
583
583
583
583
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
584
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
585
586
586
586
586
586
586
586
586
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
587
588
588
588
588
588
588
588
588
588
588
588
588
588
588
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
589
590
590
590
590
590
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
591
592
592
592
592
592
592
592
593
593
593
593
593
593
593
593
593
593
593
594
594
594
594
594
594
594
594
594
594
594
594
594
594
594
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
595
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
596
597
597
597
597
597
597
597
597
597
598
598
598
598
598
598
598
598
598
598
598
598
599
599
599
599
599
599
599
599
599
599
599
599
599
599
599
599
600
600
600
600
600
600
600
600
600
600
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
601
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
602
603
603
603
603
603
604
604
604
604
604
604
604
604
604
604
604
604
604
604
604
604
604
605
605
605
605
605
605
605
605
605
605
605
605
605
605
605
605
605
605
606
606
606
606
606
606
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
607
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
608
609
609
609
609
609
609
609
609
609
609
609
609
609
609
610
610
610
610
610
610
610
610
610
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
611
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
612
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
613
614
614
614
614
614
615
615
615
615
615
615
615
615
616
616
616
616
616
616
616
616
616
616
616
616
616
616
616
616
616
617
617
617
617
617
617
617
617
617
617
617
617
617
617
617
617
618
618
618
618
618
618
618
618
618
618
618
618
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
619
620
620
620
620
620
620
620
620
620
620
620
620
620
620
620
620
620
621
621
621
621
621
621
621
621
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
622
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
623
624
624
624
624
624
624
624
624
624
624
624
624
624
624
624
624
624
624
624
625
625
625
625
625
625
626
626
626
626
626
626
626
627
627
627
627
627
627
627
627
627
627
627
627
627
627
627
627
627
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
628
629
629
629
629
629
629
629
629
629
629
630
630
630
631
631
631
631
631
631
632
632
632
632
632
633
633
633
633
633
633
633
633
633
633
633
633
633
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
634
635
635
635
635
635
635
635
635
635
635
635
635
635
635
635
635
636
636
636
636
636
636
636
636
636
636
636
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
637
638
638
638
638
638
638
639
639
639
639
639
639
639
639
639
639
640
640
640
640
640
640
640
640
640
640
640
641
641
641
641
642
642
642
642
642
642
642
642
642
642
642
642
642
642
642
643
643
643
643
643
643
643
643
643
643
643
643
643
643
643
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
644
645
645
645
645
645
645
645
645
645
645
646
646
646
646
646
646
646
646
646
646
646
646
646
646
646
646
647
647
647
647
647
647
647
647
647
647
648
648
648
648
648
648
648
648
648
649
649
649
649
649
649
649
649
649
649
649
649
650
650
650
650
650
651
651
651
651
651
651
651
651
651
651
651
652
652
652
652
652
652
652
652
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
653
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
654
655
656
656
656
656
656
656
656
656
656
657
657
657
657
657
657
658
658
658
658
659
659
659
659
660
660
660
660
660
660
660
660
660
660
660
661
661
661
661
661
661
661
661
661
661
661
661
661
661
661
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
662
663
663
663
663
663
663
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
664
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
665
666
666
666
666
666
666
667
667
667
667
667
667
667
667
667
667
667
668
668
668
669
669
669
669
669
669
669
669
669
670
670
670
670
670
670
670
670
670
670
670
671
671
671
671
671
671
671
671
672
672
672
672
672
672
672
672
672
672
672
672
672
672
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
673
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
674
675
675
675
675
675
675
675
675
675
676
676
676
676
676
676
676
676
676
676
676
676
676
676
676
677
677
677
677
677
677
677
677
677
677
677
677
677
677
677
677
677
677
678
678
678
678
678
678
678
678
678
678
678
678
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
679
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
680
681
681
681
681
681
682
682
682
682
682
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
683
684
684
684
684
684
684
684
684
684
684
684
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
685
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
686
687
687
687
687
687
687
687
687
687
687
687
687
687
687
687
687
687
688
688
688
688
688
688
688
688
689
689
689
689
689
689
689
689
689
689
689
690
690
690
690
690
690
690
690
691
691
691
691
691
691
691
691
691
691
691
691
692
692
692
692
692
692
692
692
692
692
693
693
693
693
693
693
693
693
693
693
693
693
693
693
694
694
694
694
694
694
694
694
694
694
694
694
694
694
694
694
694
694
694
695
695
695
695
695
695
695
695
695
695
695
696
696
696
696
696
696
696
696
696
696
696
696
696
697
697
697
697
697
697
697
697
698
698
698
698
699
699
699
699
700
700
700
700
700
700
700
700
700
700
700
700
701
701
701
701
701
701
702
702
702
702
702
702
702
702
702
702
702
703
703
703
703
703
703
703
703
703
703
703
703
703
703
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
704
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
705
706
706
706
706
706
707
707
707
707
707
707
707
707
707
707
707
707
707
707
707
707
708
708
708
708
708
708
709
709
709
709
709
709
709
709
709
709
709
709
709
709
709
710
710
710
711
711
711
711
711
711
711
711
711
711
711
711
711
711
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
712
713
713
713
713
713
713
713
713
713
713
713
713
713
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
714
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
715
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
716
717
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
718
719
719
719
719
719
719
719
719
719
719
720
720
720
720
720
720
720
720
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
721
722
722
722
722
722
722
722
722
722
722
722
722
722
722
722
722
722
722
723
723
723
723
723
723
723
723
723
723
723
723
723
723
723
723
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
724
725
725
725
725
725
725
725
725
725
725
725
725
725
726
726
726
726
726
726
726
726
726
726
726
726
726
726
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
727
728
728
728
728
728
728
728
728
728
728
728
728
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
729
730
730
730
730
730
730
730
730
731
731
731
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
732
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
733
734
734
734
734
734
734
734
734
734
734
734
734
734
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
735
736
736
736
736
736
736
736
736
736
736
736
736
736
736
736
736
736
737
737
737
737
737
737
737
737
737
738
738
738
738
738
738
738
738
738
738
738
738
738
738
738
739
739
739
739
739
739
739
739
739
739
739
739
739
739
739
739
739
740
740
740
740
740
740
740
740
740
741
741
741
741
741
741
741
741
741
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
742
743
743
743
743
743
743
743
743
743
743
744
744
744
744
744
744
744
744
744
744
744
744
744
744
744
744
745
745
745
745
745
745
745
745
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
746
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
747
748
748
748
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
749
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
750
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
751
752
752
752
752
752
753
753
753
753
753
753
753
753
753
753
753
753
753
753
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
754
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
755
756
756
756
756
756
756
756
756
756
756
756
756
756
756
756
756
756
756
756
757
757
757
757
757
757
757
757
757
757
757
758
758
758
758
758
758
758
758
758
758
758
758
759
759
759
759
759
759
759
760
760
760
760
760
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
761
762
762
762
762
762
762
763
763
763
763
763
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
764
765
765
765
765
766
766
766
766
766
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
767
768
768
768
768
768
768
768
768
768
768
768
768
768
768
768
768
769
769
769
769
769
769
769
769
769
769
769
769
769
769
769
769
769
770
770
770
770
770
770
770
770
770
770
771
771
771
771
771
771
771
771
771
771
771
771
771
771
771
771
771
771
771
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
772
773
773
773
773
773
773
773
773
773
773
773
773
773
773
774
774
774
774
774
774
774
774
774
774
774
774
774
775
775
775
775
775
775
775
775
775
775
775
775
775
776
776
776
776
776
776
776
776
776
776
776
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
777
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
778
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
779
780
780
780
780
780
780
781
781
781
781
781
781
781
781
781
781
781
781
781
782
782
782
782
782
783
783
783
783
783
783
783
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
784
785
785
785
785
785
785
785
785
785
785
785
785
785
785
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
786
787
787
787
787
787
787
787
787
787
787
788
788
788
788
788
788
788
788
788
788
788
789
789
789
789
789
789
789
789
789
789
789
789
789
789
789
789
790
790
790
790
790
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
791
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
792
793
793
793
793
793
793
793
793
793
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
794
795
795
795
795
795
795
795
796
796
796
796
796
796
796
796
796
796
796
796
796
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
797
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
798
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
799
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
800
801
801
801
801
801
801
801
801
802
802
802
802
802
802
802
802
802
802
802
802
802
802
802
802
802
802
803
803
803
804
804
804
804
804
804
804
804
804
804
804
805
805
805
805
805
805
805
805
805
805
805
805
805
805
805
805
805
805
805
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
806
807
807
807
807
808
808
808
808
808
808
808
808
808
808
808
808
808
808
808
808
808
808
809
809
809
809
809
810
810
810
810
810
810
810
810
811
811
811
811
811
812
812
812
812
813
813
813
813
813
813
813
813
813
813
813
813
813
813
813
813
813
813
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
814
815
815
815
815
815
815
815
815
815
815
816
816
816
816
816
816
816
816
816
816
816
816
816
816
816
816
816
817
817
818
818
818
818
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
819
820
820
820
820
820
820
820
820
820
820
820
820
821
821
821
821
821
821
821
821
821
822
822
822
822
822
822
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
823
824
824
824
824
825
825
825
825
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
826
827
827
827
827
827
827
827
827
827
827
827
827
828
828
828
828
828
828
828
828
828
828
828
828
828
828
828
828
828
828
828
829
829
829
829
829
829
829
829
829
829
829
829
829
829
829
830
830
830
830
830
830
830
830
830
831
831
831
831
831
832
832
832
832
832
832
832
832
832
832
832
832
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
833
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
834
835
835
835
835
835
835
835
836
836
836
836
836
836
836
836
836
836
836
836
836
836
836
836
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
837
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
838
839
839
839
839
839
839
839
839
839
840
840
840
840
840
840
840
840
841
841
841
841
841
841
842
842
842
842
842
842
842
842
842
842
842
842
842
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
843
844
845
845
845
845
845
845
845
845
845
845
845
845
845
845
845
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
846
847
847
847
847
847
847
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
848
849
849
849
849
849
849
849
849
849
849
849
849
849
849
849
849
849
849
850
850
850
850
850
850
850
850
850
850
850
850
850
850
850
850
850
851
851
851
851
851
851
851
852
852
852
852
852
852
852
852
852
852
852
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
853
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
854
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
855
856
856
856
856
856
856
856
856
856
856
856
857
857
857
858
858
858
858
858
859
859
859
859
859
859
859
859
859
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
860
861
861
861
861
861
861
861
861
861
861
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
862
863
863
863
863
863
863
863
863
863
863
863
863
863
863
863
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
864
865
865
865
865
865
865
865
866
866
866
866
866
866
866
866
866
866
867
867
867
867
867
868
868
868
868
868
868
868
868
868
868
868
868
868
869
869
869
869
869
869
869
869
869
869
869
869
869
869
869
870
870
870
870
870
870
870
871
871
871
871
871
871
871
871
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
872
873
873
873
873
873
873
873
873
873
873
873
873
874
874
874
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
875
876
876
876
876
876
876
877
877
877
877
877
877
877
877
877
877
878
878
878
878
879
879
879
879
879
879
879
879
880
880
880
880
880
880
880
880
881
881
881
881
881
881
881
881
882
882
882
882
882
882
882
882
882
882
882
882
882
882
882
882
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
883
884
884
884
884
884
884
884
884
884
884
884
884
884
884
885
885
885
885
885
885
885
885
885
885
885
886
886
887
887
887
887
887
887
887
887
887
887
887
887
887
887
888
888
888
888
888
888
888
888
888
888
888
888
888
888
888
888
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
889
890
890
890
890
890
890
890
890
890
890
890
890
890
890
890
891
891
891
891
891
891
891
891
891
891
891
891
891
891
891
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
892
893
893
893
893
893
893
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
894
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
895
896
896
896
896
896
897
897
897
897
897
897
897
897
897
897
898
898
898
898
898
898
898
898
898
898
898
898
898
898
898
898
898
898
898
899
899
899
899
899
899
899
899
899
899
899
899
899
899
899
900
900
900
900
900
900
900
900
900
900
900
900
900
900
900
901
901
901
901
901
901
901
901
901
901
901
901
902
902
902
902
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
903
904
904
904
904
904
904
904
904
904
904
904
904
904
904
905
905
905
905
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
906
907
907
907
907
907
907
908
908
908
908
908
908
908
908
908
908
908
909
909
909
909
909
909
909
909
909
909
909
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
910
911
911
911
911
911
911
911
911
911
911
911
912
912
912
912
912
912
912
912
912
912
912
912
912
912
912
912
912
913
913
913
913
913
913
913
914
914
914
914
914
914
914
914
914
914
914
914
914
914
914
914
914
914
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
915
916
916
916
916
916
916
916
916
916
916
916
916
916
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
917
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
918
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
919
920
920
920
920
921
921
921
921
921
921
921
921
921
922
922
922
922
922
922
922
922
922
922
922
922
922
922
922
922
922
922
923
923
923
923
923
923
923
923
924
924
924
924
924
924
924
924
924
924
925
925
925
925
925
925
925
925
925
925
925
925
925
925
925
925
925
925
926
926
926
926
926
926
926
926
926
926
927
927
927
927
928
928
928
928
928
928
928
928
928
929
929
929
929
929
929
929
929
929
929
929
929
929
929
929
930
930
930
930
930
930
930
930
930
930
930
930
930
930
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
931
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
932
933
933
933
933
933
933
933
933
933
933
933
933
933
933
933
933
933
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
934
935
935
935
935
935
935
935
935
935
935
935
935
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
936
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
937
938
938
938
938
938
938
938
938
938
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
939
940
940
940
940
940
940
940
940
940
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
941
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
942
943
943
943
943
943
944
944
944
944
944
944
944
944
944
944
944
944
944
944
944
944
944
945
945
945
945
945
945
945
945
945
945
945
945
945
945
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
946
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
947
948
948
948
948
948
948
948
948
948
948
948
948
948
948
948
948
948
948
949
949
950
950
950
950
950
950
950
950
950
951
951
951
951
951
951
951
951
951
951
951
951
951
951
951
951
952
952
952
952
952
952
952
952
952
952
952
952
953
953
953
953
953
953
953
953
953
953
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
954
955
955
955
955
955
955
956
956
956
956
956
957
957
957
957
957
957
958
958
958
958
958
958
958
958
958
958
958
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
959
960
960
960
960
960
960
960
961
961
961
961
963
963
964
964
964
964
964
964
964
964
964
964
964
965
965
965
965
965
965
965
966
966
966
966
966
966
966
966
966
966
966
966
966
967
967
967
967
967
967
967
968
968
968
968
968
968
968
968
968
969
969
969
969
969
969
969
969
969
969
969
970
970
970
970
970
970
970
970
970
970
970
970
971
971
971
971
971
971
971
971
971
971
971
971
972
972
972
972
972
972
972
972
972
972
972
972
972
973
973
973
973
974
974
974
974
974
974
974
974
974
974
974
974
974
974
974
974
974
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
975
976
976
976
976
976
976
976
976
976
976
976
976
976
976
976
976
977
977
977
977
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
978
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
979
980
980
980
980
980
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
981
982
982
983
983
983
983
983
983
983
983
984
984
984
984
985
985
985
985
985
985
985
985
985
985
985
985
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
986
987
987
987
987
987
987
987
987
987
987
987
987
987
987
987
987
987
987
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
988
989
989
989
989
990
990
990
990
990
990
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
991
992
992
992
992
992
992
992
993
993
993
993
993
993
993
993
993
993
993
993
993
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
994
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
995
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
996
997
997
997
998
998
998
998
998
998
998
998
998
998
998
998
998
998
998
998
998
998
998
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
999
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1000
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1001
1002
1002
1002
1002
1002
1002
1002
1002
1002
1002
1002
1002
1002
1002
1003
1003
1003
1003
1003
1003
1003
1003
1004
1004
1005
1005
1005
1005
1005
1005
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1006
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1007
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1008
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1009
1010
1010
1010
1010
1010
1010
1011
1011
1011
1012
1012
1012
1012
1012
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1013
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1014
1015
1015
1015
1015
1015
1015
1015
1015
1015
1015
1015
1015
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1016
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1017
1018
1018
1018
1018
1019
1019
1019
1019
1019
1019
1019
1019
1019
1020
1020
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1021
1022
1022
1022
1022
1022
1022
1022
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1023
1024
1024
1024
1024
1024
1024
1024
1024
1024
1025
1026
1026
1026
1027
1027
1027
1027
1027
1027
1027
1027
1027
1027
1027
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1028
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1029
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1030
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1031
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1032
1033
1033
1033
1034
1034
1034
1034
1034
1035
1035
1035
1035
1036
1036
1036
1036
1036
1036
1036
1036
1036
1036
1036
1036
1036
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1037
1039
1040
1040
1040
1041
1041
1041
1041
1041
1041
1042
1042
1042
1042
1042
1042
1042
1042
1042
1042
1042
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1043
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1044
1045
1045
1046
1046
1046
1046
1046
1046
1046
1046
1046
1046
1046
1046
1046
1046
1047
1047
1047
1047
1047
1047
1047
1047
1047
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1048
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1049
1050
1050
1050
1050
1050
1050
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1051
1052
1052
1052
1053
1053
1053
1053
1054
1054
1054
1055
1055
1055
1055
1055
1055
1055
1055
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1056
1057
1057
1057
1057
1057
1057
1057
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1058
1059
1059
1060
1060
1060
1061
1061
1061
1061
1061
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1062
1063
1063
1063
1063
1063
1063
1063
1063
1063
1063
1063
1063
1064
1064
1064
1064
1064
1064
1064
1064
1064
1064
1064
1064
1064
1064
1065
1065
1066
1066
1066
1066
1066
1066
1066
1066
1066
1066
1066
1066
1066
1066
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1067
1068
1068
1069
1069
1069
1069
1069
1069
1069
1069
1069
1069
1069
1070
1070
1070
1070
1070
1070
1070
1070
1070
1070
1070
1071
1071
1072
1072
1072
1072
1072
1072
1072
1072
1072
1072
1073
1073
1073
1073
1073
1074
1074
1074
1074
1074
1074
1074
1074
1074
1074
1075
1075
1075
1075
1075
1075
1075
1075
1076
1076
1076
1076
1076
1076
1077
1077
1077
1077
1077
1077
1077
1077
1077
1077
1077
1077
1078
1078
1078
1078
1078
1078
1078
1078
1078
1078
1078
1078
1079
1079
1079
1080
1080
1081
1081
1081
1082
1082
1082
1083
1083
1083
1084
1084
1084
1084
1084
1084
1084
1084
1084
1084
1084
1084
1084
1084
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1085
1086
1086
1086
1086
1086
1086
1086
1086
1086
1086
1087
1087
1087
1087
1087
1087
1087
1087
1087
1087
1087
1088
1088
1088
1088
1088
1088
1089
1089
1089
1089
1089
1089
1089
1089
1089
1089
1089
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1090
1091
1091
1091
1091
1092
1092
1092
1092
1092
1092
1092
1092
1093
1093
1093
1093
1093
1093
1093
1093
1094
1094
1094
1094
1094
1095
1095
1095
1095
1096
1096
1096
1096
1096
1096
1096
1096
1096
1097
1097
1097
1097
1097
1097
1097
1097
1098
1098
1098
1098
1098
1098
1098
1098
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1099
1100
1100
1100
1100
1101
1101
1101
1101
1101
1101
1101
1101
1101
1103
1103
1103
1103
1104
1104
1104
1104
1105
1105
1105
1105
1105
1105
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1107
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1108
1110
1110
1110
1110
1110
1110
1110
1110
1110
1110
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1111
1112
1112
1112
1112
1112
1113
1113
1113
1113
1114
1114
1114
1115
1115
1115
1115
1115
1115
1115
1115
1116
1116
1117
1117
1117
1117
1117
1117
1117
1117
1117
1117
1117
1118
1118
1118
1118
1118
1118
1119
1119
1119
1119
1119
1119
1119
1119
1119
1119
1119
1120
1121
1121
1122
1122
1122
1122
1122
1122
1122
1122
1123
1123
1123
1123
1123
1123
1123
1123
1123
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1124
1125
1125
1125
1125
1125
1125
1126
1126
1126
1126
1126
1126
1126
1126
1126
1126
1126
1127
1127
1127
1127
1127
1127
1127
1127
1127
1127
1127
1128
1128
1128
1128
1128
1128
1128
1128
1128
1128
1128
1129
1129
1131
1131
1131
1131
1131
1131
1131
1131
1131
1131
1132
1132
1132
1133
1133
1133
1133
1133
1133
1133
1133
1133
1133
1133
1133
1133
1133
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1134
1135
1135
1135
1135
1135
1135
1135
1135
1135
1136
1136
1136
1136
1136
1136
1136
1136
1136
1136
1138
1138
1138
1138
1138
1138
1139
1139
1139
1139
1139
1139
1139
1139
1139
1139
1139
1139
1140
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1141
1142
1142
1142
1143
1143
1143
1143
1143
1143
1143
1143
1144
1145
1145
1145
1145
1145
1145
1145
1145
1146
1146
1146
1146
1146
1146
1146
1146
1146
1146
1146
1146
1146
1147
1147
1147
1147
1148
1148
1148
1148
1149
1149
1149
1149
1149
1149
1149
1149
1149
1149
1149
1149
1150
1150
1150
1150
1150
1150
1150
1151
1151
1151
1152
1152
1152
1152
1152
1152
1152
1152
1153
1153
1153
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1154
1155
1155
1156
1156
1156
1156
1157
1157
1157
1157
1157
1158
1159
1159
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1161
1162
1162
1162
1162
1162
1162
1163
1163
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1164
1165
1165
1165
1166
1166
1166
1167
1168
1168
1168
1168
1169
1169
1169
1169
1169
1169
1169
1170
1170
1170
1170
1170
1170
1170
1170
1170
1170
1170
1170
1170
1172
1172
1172
1172
1172
1172
1172
1172
1172
1172
1172
1173
1173
1173
1173
1173
1173
1173
1174
1174
1174
1174
1174
1174
1175
1175
1175
1175
1175
1175
1175
1175
1175
1175
1176
1176
1176
1176
1176
1176
1176
1176
1176
1176
1176
1176
1176
1176
1177
1177
1177
1177
1177
1177
1177
1177
1177
1178
1178
1178
1178
1178
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1179
1180
1180
1180
1180
1180
1180
1180
1180
1180
1180
1181
1181
1181
1181
1182
1182
1182
1182
1183
1184
1184
1185
1185
1185
1185
1185
1186
1187
1187
1187
1187
1188
1188
1188
1188
1188
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1189
1190
1191
1191
1191
1191
1191
1191
1192
1192
1192
1192
1194
1194
1194
1194
1194
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1195
1196
1196
1196
1196
1196
1196
1196
1197
1197
1197
1197
1197
1197
1197
1197
1197
1197
1197
1197
1199
1199
1199
1201
1201
1201
1201
1201
1201
1201
1202
1202
1202
1202
1202
1203
1203
1203
1203
1203
1203
1203
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1204
1205
1205
1205
1205
1206
1206
1206
1207
1207
1207
1207
1207
1207
1207
1207
1208
1208
1208
1208
1208
1208
1208
1209
1209
1210
1210
1210
1210
1211
1211
1212
1212
1212
1212
1213
1213
1213
1213
1213
1213
1213
1213
1213
1213
1213
1214
1214
1214
1214
1214
1214
1214
1215
1215
1215
1215
1215
1215
1215
1215
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1216
1217
1217
1217
1217
1218
1218
1218
1218
1218
1218
1219
1219
1219
1219
1219
1219
1219
1220
1220
1220
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1221
1222
1222
1222
1222
1222
1222
1222
1222
1222
1222
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1223
1224
1224
1224
1224
1224
1225
1225
1225
1225
1225
1225
1225
1225
1226
1226
1226
1226
1226
1226
1226
1226
1226
1227
1229
1229
1229
1229
1229
1229
1229
1229
1229
1230
1230
1230
1230
1230
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1231
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1232
1233
1233
1233
1233
1233
1233
1233
1234
1234
1234
1234
1234
1234
1235
1236
1236
1236
1236
1236
1236
1236
1237
1237
1237
1237
1237
1237
1238
1238
1238
1238
1238
1238
1238
1238
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1239
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1240
1241
1241
1241
1241
1241
1241
1242
1242
1242
1243
1243
1243
1243
1243
1243
1243
1243
1243
1243
1243
1244
1244
1244
1244
1244
1244
1244
1245
1245
1245
1245
1245
1245
1246
1246
1246
1246
1246
1246
1246
1247
1247
1247
1247
1247
1248
1248
1248
1248
1248
1248
1248
1248
1248
1248
1248
1249
1250
1250
1250
1250
1251
1251
1251
1251
1251
1251
1251
1251
1251
1251
1252
1252
1252
1252
1252
1253
1253
1254
1254
1254
1254
1254
1254
1254
1254
1254
1254
1254
1255
1255
1255
1255
1255
1255
1256
1256
1256
1256
1256
1256
1256
1256
1256
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1257
1258
1258
1259
1259
1259
1259
1259
1260
1260
1261
1261
1261
1261
1261
1262
1263
1264
1264
1264
1264
1264
1264
1264
1265
1265
1266
1266
1266
1266
1266
1267
1267
1267
1267
1267
1267
1267
1267
1268
1268
1268
1268
1268
1268
1268
1268
1268
1268
1269
1269
1269
1269
1269
1270
1270
1270
1271
1271
1271
1271
1271
1271
1271
1271
1271
1271
1271
1271
1272
1273
1273
1273
1273
1273
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1274
1275
1275
1275
1276
1276
1276
1277
1277
1277
1277
1277
1277
1278
1278
1278
1278
1278
1278
1279
1279
1279
1279
1279
1279
1279
1279
1279
1279
1279
1279
1279
1279
1281
1281
1281
1281
1281
1281
1281
1281
1281
1281
1282
1282
1282
1282
1284
1284
1284
1284
1284
1284
1284
1284
1284
1284
1284
1284
1285
1285
1285
1285
1286
1286
1286
1286
1286
1286
1286
1287
1287
1287
1287
1287
1287
1287
1288
1288
1289
1289
1289
1290
1290
1290
1290
1290
1290
1291
1294
1294
1294
1294
1294
1294
1294
1294
1295
1295
1295
1295
1295
1295
1295
1296
1296
1296
1296
1298
1300
1300
1300
1300
1300
1300
1300
1300
1300
1300
1300
1300
1300
1300
1302
1302
1302
1302
1302
1302
1303
1303
1303
1303
1303
1303
1303
1303
1303
1303
1303
1304
1305
1306
1306
1306
1306
1306
1306
1307
1307
1307
1307
1307
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1308
1309
1309
1309
1309
1309
1309
1309
1309
1309
1309
1309
1310
1310
1310
1310
1310
1310
1311
1311
1311
1312
1312
1312
1312
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1313
1314
1315
1315
1315
1315
1315
1315
1315
1316
1317
1317
1317
1317
1318
1318
1318
1318
1318
1318
1318
1318
1318
1319
1319
1320
1320
1321
1322
1322
1322
1322
1323
1323
1324
1325
1325
1325
1325
1327
1327
1327
1327
1327
1327
1327
1327
1327
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1328
1329
1329
1329
1329
1329
1329
1330
1330
1331
1331
1331
1331
1334
1334
1334
1335
1335
1335
1335
1335
1336
1336
1336
1336
1336
1336
1336
1336
1336
1336
1337
1337
1337
1337
1337
1337
1337
1337
1338
1338
1338
1338
1338
1338
1338
1338
1339
1339
1339
1339
1340
1340
1340
1340
1340
1342
1342
1343
1343
1343
1343
1343
1344
1344
1344
1344
1344
1344
1344
1345
1345
1345
1345
1345
1345
1345
1345
1346
1347
1348
1348
1348
1348
1348
1348
1348
1348
1348
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1349
1350
1350
1350
1350
1350
1351
1351
1351
1351
1351
1351
1351
1352
1352
1352
1352
1352
1352
1352
1352
1353
1353
1353
1353
1353
1353
1353
1353
1353
1354
1354
1354
1354
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1356
1357
1357
1357
1357
1357
1357
1357
1357
1357
1357
1358
1358
1358
1358
1358
1358
1358
1359
1359
1359
1359
1360
1360
1360
1360
1360
1362
1362
1362
1362
1362
1362
1362
1362
1363
1364
1364
1364
1364
1364
1366
1366
1367
1367
1369
1369
1369
1370
1370
1370
1370
1371
1371
1371
1371
1371
1371
1371
1371
1371
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1372
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1373
1374
1374
1374
1374
1374
1375
1375
1375
1375
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1376
1377
1377
1377
1377
1378
1378
1378
1379
1379
1379
1379
1379
1380
1380
1381
1382
1382
1382
1382
1382
1382
1382
1382
1383
1383
1383
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1384
1385
1385
1386
1386
1386
1386
1386
1386
1386
1386
1386
1386
1387
1387
1387
1387
1387
1387
1387
1387
1388
1388
1388
1388
1388
1388
1388
1388
1388
1389
1389
1389
1389
1389
1389
1391
1391
1391
1391
1391
1391
1392
1393
1393
1393
1393
1393
1394
1394
1394
1394
1394
1394
1394
1394
1394
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1397
1398
1398
1398
1398
1398
1399
1399
1399
1399
1399
1399
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1400
1401
1401
1402
1402
1402
1402
1402
1403
1403
1403
1403
1403
1403
1403
1403
1404
1404
1404
1404
1405
1406
1406
1406
1406
1407
1407
1407
1407
1407
1408
1408
1408
1408
1408
1408
1408
1409
1409
1409
1409
1410
1410
1410
1410
1410
1410
1410
1410
1410
1410
1410
1410
1411
1411
1411
1412
1412
1412
1412
1412
1412
1412
1412
1412
1412
1413
1414
1414
1414
1414
1414
1414
1414
1414
1415
1415
1415
1415
1415
1415
1415
1416
1417
1417
1417
1417
1417
1417
1417
1419
1419
1419
1419
1419
1419
1419
1419
1419
1419
1419
1419
1419
1420
1420
1421
1422
1422
1422
1423
1423
1423
1423
1426
1426
1426
1426
1427
1427
1427
1427
1427
1427
1427
1427
1428
1428
1428
1428
1428
1428
1428
1428
1428
1429
1429
1429
1429
1429
1429
1429
1429
1429
1429
1429
1430
1430
1430
1430
1430
1430
1430
1430
1430
1432
1432
1432
1432
1432
1432
1432
1432
1432
1433
1433
1434
1434
1434
1434
1434
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1435
1436
1436
1436
1436
1436
1437
1438
1439
1439
1439
1439
1440
1440
1440
1440
1440
1441
1441
1441
1441
1442
1442
1443
1443
1443
1443
1443
1443
1443
1444
1444
1444
1444
1444
1444
1444
1444
1444
1445
1445
1445
1445
1445
1445
1445
1445
1445
1445
1445
1445
1445
1446
1446
1446
1446
1446
1446
1446
1447
1448
1448
1448
1448
1448
1448
1448
1448
1448
1449
1449
1449
1450
1450
1450
1450
1450
1450
1450
1450
1450
1450
1450
1450
1451
1452
1452
1452
1452
1452
1455
1455
1455
1455
1455
1456
1456
1457
1457
1457
1457
1457
1458
1458
1459
1459
1459
1459
1460
1460
1460
1460
1461
1461
1461
1461
1461
1461
1462
1462
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1463
1464
1464
1464
1464
1464
1464
1465
1465
1465
1465
1466
1466
1466
1466
1466
1467
1467
1467
1467
1467
1467
1468
1468
1468
1468
1468
1468
1468
1468
1468
1468
1468
1468
1468
1470
1471
1471
1472
1472
1472
1475
1475
1475
1475
1475
1475
1476
1476
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1477
1478
1478
1478
1480
1480
1482
1482
1482
1482
1483
1483
1483
1483
1483
1483
1484
1484
1484
1485
1485
1485
1487
1488
1488
1488
1489
1489
1489
1489
1490
1490
1490
1490
1490
1490
1490
1490
1490
1491
1491
1492
1492
1492
1493
1494
1495
1495
1495
1495
1495
1495
1495
1495
1495
1495
1495
1495
1497
1497
1497
1498
1498
1498
1498
1498
1498
1498
1498
1498
1498
1498
1499
1499
1499
1499
1499
1499
1499
1499
1499
1499
1499
1499
1500
1500
1500
1501
1501
1501
1502
1502
1502
1502
1502
1503
1503
1503
1503
1503
1504
1504
1504
1505
1505
1505
1505
1505
1505
1506
1506
1506
1506
1506
1507
1507
1507
1507
1507
1508
1508
1509
1509
1509
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1510
1511
1511
1511
1511
1511
1511
1511
1511
1512
1512
1512
1512
1512
1513
1513
1513
1513
1513
1513
1513
1513
1513
1513
1514
1514
1514
1514
1514
1514
1514
1514
1514
1514
1514
1514
1514
1514
1515
1515
1515
1515
1515
1515
1515
1516
1516
1516
1516
1516
1516
1516
1516
1518
1518
1518
1518
1518
1518
1518
1518
1518
1518
1518
1519
1519
1519
1519
1519
1519
1520
1520
1520
1522
1523
1523
1523
1523
1523
1523
1523
1523
1524
1524
1524
1524
1524
1524
1524
1524
1524
1524
1524
1525
1525
1525
1525
1526
1526
1526
1526
1526
1526
1526
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1527
1528
1528
1528
1528
1528
1528
1528
1528
1528
1530
1532
1532
1532
1532
1532
1532
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1533
1534
1534
1534
1534
1534
1534
1535
1535
1535
1535
1535
1536
1536
1536
1536
1536
1536
1536
1536
1537
1537
1537
1537
1537
1537
1537
1538
1538
1540
1540
1540
1541
1541
1542
1543
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1545
1546
1546
1546
1546
1546
1547
1547
1547
1547
1547
1547
1547
1547
1547
1547
1547
1547
1547
1548
1548
1548
1548
1548
1548
1548
1548
1548
1549
1549
1549
1549
1549
1549
1549
1549
1549
1551
1551
1551
1551
1551
1551
1551
1551
1552
1552
1552
1552
1552
1552
1553
1555
1556
1556
1556
1556
1556
1556
1556
1556
1556
1556
1556
1556
1556
1557
1557
1557
1557
1557
1557
1558
1558
1558
1558
1558
1558
1558
1558
1558
1560
1560
1560
1560
1560
1560
1560
1560
1561
1561
1561
1561
1561
1561
1561
1561
1561
1561
1561
1561
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1562
1563
1563
1563
1564
1564
1564
1564
1565
1565
1565
1565
1566
1567
1567
1567
1567
1567
1567
1567
1568
1568
1568
1568
1568
1570
1571
1571
1571
1571
1573
1573
1573
1574
1574
1574
1575
1575
1575
1575
1575
1576
1576
1576
1576
1576
1576
1577
1577
1577
1577
1577
1577
1578
1578
1578
1578
1579
1579
1579
1579
1580
1580
1581
1581
1582
1582
1582
1582
1582
1582
1582
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1583
1584
1589
1589
1589
1589
1590
1590
1590
1590
1590
1590
1590
1590
1590
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1591
1594
1594
1594
1594
1594
1594
1595
1595
1595
1595
1595
1595
1595
1595
1595
1597
1597
1597
1597
1597
1597
1597
1597
1597
1597
1598
1598
1598
1598
1598
1598
1598
1598
1599
1599
1599
1600
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1601
1602
1603
1603
1603
1603
1603
1603
1603
1603
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1604
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1605
1607
1607
1608
1608
1608
1609
1609
1609
1609
1609
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1610
1611
1611
1611
1611
1611
1612
1613
1613
1613
1613
1614
1614
1615
1616
1616
1616
1616
1616
1616
1616
1616
1616
1616
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1617
1618
1618
1618
1618
1618
1618
1618
1618
1618
1618
1618
1618
1619
1619
1619
1619
1621
1621
1621
1621
1622
1622
1622
1622
1622
1622
1623
1624
1624
1624
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1625
1626
1626
1626
1626
1626
1626
1626
1626
1627
1627
1627
1627
1627
1627
1627
1627
1627
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1628
1629
1629
1629
1629
1629
1629
1630
1630
1630
1630
1631
1631
1631
1631
1631
1631
1631
1631
1631
1631
1631
1631
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1632
1633
1633
1634
1634
1634
1635
1635
1635
1635
1636
1636
1636
1636
1636
1636
1637
1637
1637
1637
1638
1638
1638
1638
1638
1638
1638
1640
1640
1640
1640
1640
1641
1642
1642
1642
1642
1642
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1643
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1644
1645
1645
1645
1645
1645
1645
1645
1646
1646
1646
1647
1647
1647
1648
1648
1649
1649
1649
1649
1649
1650
1650
1650
1651
1651
1651
1651
1651
1652
1652
1652
1652
1653
1653
1653
1653
1653
1653
1654
1654
1654
1654
1655
1655
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1657
1658
1658
1658
1658
1659
1659
1659
1659
1659
1659
1659
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1660
1661
1661
1661
1663
1663
1663
1664
1664
1664
1664
1665
1665
1665
1665
1665
1666
1666
1667
1667
1667
1667
1667
1667
1667
1668
1668
1670
1670
1670
1670
1670
1670
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1671
1672
1672
1673
1673
1673
1673
1674
1674
1674
1674
1674
1674
1674
1674
1674
1674
1674
1674
1676
1676
1677
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1678
1679
1679
1679
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1680
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1681
1682
1682
1682
1682
1682
1682
1682
1683
1684
1684
1684
1684
1684
1684
1684
1684
1687
1687
1687
1687
1687
1687
1687
1688
1688
1688
1688
1688
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1692
1693
1693
1693
1695
1695
1695
1695
1695
1695
1695
1695
1695
1695
1695
1696
1696
1696
1696
1696
1697
1698
1699
1699
1699
1699
1700
1700
1700
1700
1700
1700
1700
1700
1701
1701
1703
1703
1704
1704
1705
1705
1705
1705
1706
1706
1706
1706
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1707
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1708
1709
1709
1709
1710
1710
1714
1715
1715
1715
1715
1715
1715
1715
1716
1716
1716
1716
1716
1716
1716
1716
1717
1717
1717
1718
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1719
1720
1720
1720
1720
1720
1721
1722
1722
1722
1722
1722
1722
1722
1722
1722
1723
1723
1723
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1726
1727
1727
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1728
1729
1729
1729
1729
1729
1729
1729
1730
1730
1730
1730
1730
1730
1730
1730
1730
1730
1730
1730
1730
1730
1731
1731
1731
1732
1732
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1734
1736
1736
1736
1736
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1737
1738
1738
1738
1738
1738
1738
1738
1738
1738
1738
1738
1738
1738
1739
1739
1739
1739
1739
1739
1741
1741
1741
1741
1743
1743
1743
1743
1743
1743
1743
1743
1743
1744
1744
1744
1744
1746
1746
1746
1746
1747
1748
1748
1748
1748
1748
1748
1748
1749
1749
1749
1749
1749
1749
1749
1749
1749
1753
1753
1753
1754
1754
1754
1755
1755
1755
1755
1755
1755
1755
1755
1756
1756
1756
1756
1756
1756
1757
1757
1757
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1758
1759
1759
1759
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1761
1762
1762
1762
1762
1762
1762
1763
1763
1763
1763
1764
1764
1764
1764
1765
1765
1765
1765
1765
1765
1765
1765
1767
1767
1767
1767
1768
1769
1769
1769
1769
1770
1770
1771
1771
1771
1771
1771
1772
1772
1772
1772
1772
1772
1772
1774
1775
1776
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1777
1778
1778
1779
1779
1779
1779
1779
1779
1780
1781
1783
1786
1786
1786
1786
1786
1786
1786
1786
1788
1789
1789
1789
1790
1790
1790
1790
1790
1791
1792
1792
1792
1792
1792
1792
1792
1792
1793
1793
1793
1793
1793
1793
1793
1793
1796
1796
1796
1796
1796
1796
1796
1797
1797
1797
1797
1797
1798
1799
1799
1799
1799
1799
1799
1799
1799
1799
1800
1800
1800
1800
1803
1803
1803
1803
1803
1803
1803
1803
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1804
1807
1807
1807
1807
1807
1807
1807
1808
1808
1808
1809
1809
1809
1809
1809
1809
1810
1810
1811
1811
1811
1811
1811
1812
1812
1813
1813
1814
1814
1814
1814
1814
1814
1814
1814
1815
1816
1816
1816
1816
1818
1818
1818
1819
1819
1819
1819
1820
1820
1820
1820
1820
1821
1821
1821
1821
1821
1821
1823
1824
1824
1828
1831
1831
1832
1833
1833
1834
1835
1835
1835
1836
1837
1838
1838
1838
1838
1838
1840
1840
1840
1840
1840
1840
1840
1840
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1841
1842
1843
1843
1843
1845
1845
1845
1846
1846
1846
1848
1848
1848
1848
1848
1848
1849
1849
1850
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1852
1853
1853
1853
1854
1854
1854
1854
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1855
1856
1856
1856
1856
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1859
1860
1860
1860
1860
1860
1860
1860
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1861
1862
1862
1862
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1863
1864
1864
1864
1864
1864
1865
1865
1865
1865
1865
1865
1865
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1867
1868
1869
1869
1869
1869
1871
1872
1872
1874
1874
1876
1876
1876
1876
1876
1876
1876
1876
1876
1876
1876
1876
1876
1876
1877
1877
1877
1877
1877
1878
1879
1879
1879
1879
1879
1879
1879
1881
1881
1881
1881
1882
1882
1882
1882
1882
1882
1882
1882
1882
1883
1886
1886
1886
1886
1886
1886
1887
1887
1887
1887
1887
1887
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1888
1889
1889
1889
1889
1889
1889
1889
1889
1890
1890
1890
1891
1891
1891
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1892
1893
1894
1894
1894
1894
1894
1894
1894
1894
1894
1894
1894
1894
1894
1895
1895
1895
1895
1895
1895
1896
1898
1898
1898
1900
1901
1901
1901
1904
1904
1904
1904
1905
1905
1905
1905
1908
1908
1910
1910
1910
1913
1916
1917
1917
1917
1917
1917
1917
1917
1917
1917
1917
1917
1922
1922
1922
1922
1922
1922
1922
1923
1923
1923
1924
1924
1924
1924
1924
1924
1924
1924
1925
1925
1928
1930
1931
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1932
1937
1939
1939
1939
1939
1940
1940
1940
1940
1942
1942
1943
1943
1943
1946
1946
1946
1947
1948
1948
1948
1948
1951
1951
1951
1951
1951
1951
1951
1951
1952
1952
1952
1952
1952
1955
1955
1955
1957
1957
1957
1959
1959
1959
1959
1959
1959
1961
1961
1961
1967
1967
1967
1968
1969
1969
1972
1974
1974
1974
1975
1975
1978
1979
1979
1979
1979
1980
1980
1982
1984
1985
1985
1985
1985
1985
1985
1985
1987
1987
1987
1987
1987
1987
1987
1987
1987
1987
1987
1987
1988
1988
1988
1988
1988
1988
1988
1988
1989
1992
1992
1992
1992
1992
1992
1993
1993
1993
1993
1993
1993
1993
1993
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1994
1995
1995
1995
1995
1995
1995
1995
1995
1995
1996
1996
1996
1996
1997
1997
1998
1998
1998
1998
2000
2002
2003
2009
2009
2009
2009
2011
2013
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2015
2018
2018
2018
2019
2019
2019
2019
2019
2019
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2021
2022
2022
2022
2022
2022
2022
2022
2022
2022
2022
2023
2024
2024
2024
2024
2024
2024
2024
2024
2024
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2025
2026
2027
2028
2028
2028
2028
2030
2030
2030
2030
2030
2030
2031
2031
2031
2031
2031
2031
2032
2034
2034
2034
2034
2035
2038
2038
2038
2038
2038
2038
2038
2039
2039
2039
2041
2041
2042
2042
2042
2042
2042
2042
2043
2043
2043
2043
2045
2045
2045
2046
2048
2048
2049
2049
2049
2050
2050
2050
2050
2050
2050
2050
2050
2050
2050
2050
2050
2051
2051
2052
2052
2052
2056
2056
2056
2056
2057
2057
2057
2058
2058
2058
2058
2058
2058
2058
2059
2060
2060
2060
2063
2063
2065
2065
2065
2065
2067
2067
2068
2068
2068
2068
2068
2068
2068
2072
2072
2072
2073
2073
2073
2073
2073
2073
2073
2074
2076
2076
2076
2076
2076
2076
2079
2079
2080
2083
2084
2084
2084
2085
2085
2085
2085
2085
2086
2086
2086
2087
2087
2087
2087
2090
2090
2090
2090
2090
2090
2090
2090
2090
2090
2090
2092
2092
2092
2092
2092
2092
2092
2092
2093
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2095
2099
2099
2099
2099
2099
2099
2099
2099
2099
2100
2100
2100
2100
2100
2100
2100
2100
2100
2101
2104
2104
2104
2106
2106
2106
2106
2106
2106
2106
2107
2107
2107
2107
2111
2111
2112
2112
2112
2112
2112
2112
2113
2114
2114
2114
2116
2117
2117
2117
2117
2117
2117
2120
2127
2127
2127
2127
2127
2127
2127
2127
2128
2129
2129
2130
2132
2133
2133
2133
2133
2137
2141
2141
2141
2142
2142
2142
2142
2142
2142
2147
2147
2147
2148
2148
2148
2148
2148
2148
2148
2148
2149
2149
2151
2152
2152
2152
2152
2152
2152
2152
2152
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2154
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2155
2157
2157
2157
2157
2157
2157
2157
2160
2160
2160
2163
2163
2163
2163
2163
2164
2164
2164
2166
2166
2169
2169
2169
2171
2171
2171
2171
2171
2173
2175
2175
2175
2175
2175
2175
2175
2175
2176
2176
2176
2176
2176
2176
2178
2178
2178
2180
2181
2182
2182
2182
2182
2182
2182
2182
2185
2185
2185
2185
2190
2191
2191
2191
2191
2191
2191
2191
2191
2195
2195
2195
2196
2196
2196
2196
2197
2197
2197
2197
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2200
2206
2206
2206
2206
2207
2209
2213
2213
2213
2213
2213
2214
2216
2217
2217
2217
2217
2217
2218
2218
2218
2218
2219
2219
2219
2219
2220
2220
2220
2220
2221
2221
2221
2221
2221
2222
2222
2222
2222
2222
2222
2222
2223
2223
2223
2223
2223
2223
2223
2223
2226
2226
2227
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2228
2229
2230
2230
2232
2232
2232
2232
2232
2232
2232
2232
2232
2232
2232
2232
2233
2233
2233
2233
2233
2233
2233
2233
2233
2233
2233
2233
2239
2239
2239
2239
2239
2239
2239
2239
2240
2241
2245
2245
2245
2245
2245
2245
2245
2245
2246
2247
2254
2254
2261
2266
2266
2266
2266
2267
2267
2269
2269
2274
2274
2274
2274
2275
2275
2275
2279
2279
2279
2280
2280
2280
2280
2282
2282
2282
2282
2282
2282
2282
2282
2282
2283
2283
2283
2283
2283
2283
2289
2289
2290
2290
2290
2290
2290
2293
2293
2293
2293
2293
2293
2295
2295
2297
2297
2297
2297
2297
2302
2302
2302
2302
2302
2302
2303
2303
2303
2303
2303
2304
2304
2305
2305
2306
2309
2309
2309
2309
2309
2309
2309
2309
2311
2311
2311
2311
2312
2312
2312
2313
2313
2313
2313
2313
2313
2315
2315
2315
2315
2316
2317
2317
2317
2317
2317
2317
2317
2317
2317
2320
2320
2321
2322
2322
2323
2323
2324
2324
2324
2324
2324
2325
2327
2327
2328
2329
2329
2332
2332
2332
2336
2336
2336
2337
2339
2347
2347
2362
2362
2363
2363
2363
2363
2363
2365
2365
2366
2367
2367
2368
2373
2373
2373
2374
2374
2374
2374
2374
2377
2379
2379
2383
2384
2385
2385
2385
2385
2386
2404
2408
2408
2414
2414
2428
2435
2436
2436
2437
2437
2437
2437
2437
2443
2443
2443
2443
2443
2443
2443
2452
2460
2460
2460
2461
2461
2469
2470
2478
2479
2485
2487
2487
2487
2487
2487
2487
2489
2489
2507
2507
2511
2512
2513
2513
2513
2513
2513
2513
2519
2520
2523
2523
2523
2540
2542
2544
2555
2555
2555
2563
2563
2563
2563
2563
2579
2585
2592
2592
2593
2593
2595
2597
2598
2598
2599
2599
2609
2610
2610
2610
2610
2621
2621
2621
2621
2621
2625
2626
2626
2637
2637
2649
2649
2649
2674
2675
2675
2675
2677
2677
2679
2679
2682
2682
2684
2697
2698
2701
2701
2712
2712
2714
2720
2724
2724
2724
2724
2724
2733
2737
2737
2740
2740
2740
2740
2752
2752
2752
2758
2778
2780
2787
2789
2790
2790
2791
2794
2794
2800
2805
2805
2805
2805
2807
2807
2813
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2817
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2824
2829
2832
2837
2837
2837
2837
2837
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2844
2847
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2852
2855
2856
2861
2861
2861
2861
2861
2864
2864
2864
2864
2879
2883
2887
2887
2895
2895
2900
2900
2900
2900
2900
2900
2900
2900
2900
2900
2901
2901
2901
2901
2917
2917
2918
2918
2925
2932
2949
2954
2954
2954
2954
2954
2956
2956
2956
2956
2956
2956
2956
2956
2957
2960
2962
2963
2964
2964
2966
2972
2994
3009
3009
3018
3029
3029
3029
3035
3035
3035
3035
3041
3041
3053
3053
3067
3067
3067
3067
3067
3074
3081
3081
3081
3081
3081
3081
3081
3081
3081
3089
3094
3094
3094
3094
3094
3094
3095
3097
3098
3098
3098
3098
3104
3104
3104
3104
3104
3104
3105
3105
3105
3105
3105
3105
3105
3110
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3119
3122
3126
3126
3126
3126
3126
3126
3126
3126
3126
3126
3126
3126
3126
3126
3130
3132
3140
3148
3150
3154
3155
3155
3157
3159
3159
3159
3161
3164
3164
3164
3164
3166
3168
3168
3168
3177
3179
3181
3184
3185
3193
3193
3199
3199
3203
3203
3203
3203
3203
3203
3203
3203
3203
3203
3204
3204
3204
3204
3204
3204
3204
3216
3217
3217
3217
3217
3220
3223
3224
3224
3230
3230
3230
3230
3234
3234
3234
3234
3239
3241
3242
3244
3247
3247
3247
3255
3255
3255
3258
3258
3259
3259
3262
3262
3276
3278
3282
3283
3283
3283
3283
3297
3297
3297
3297
3299
3299
3299
3299
3299
3299
3299
3299
3299
3299
3304
3304
3304
3304
3304
3304
3304
3304
3304
3304
3304
3304
3307
3308
3308
3313
3313
3313
3313
3313
3316
3319
3322
3322
3322
3322
3325
3328
3328
3337
3337
3340
3340
3342
3346
3353
3353
3353
3353
3353
3353
3361
3361
3361
3361
3361
3361
3361
3364
3364
3368
3368
3368
3368
3368
3368
3368
3368
3368
3368
3368
3368
3368
3368
3369
3369
3369
3369
3369
3371
3376
3376
3376
3376
3376
3376
3376
3376
3376
3382
3382
3383
3383
3388
3388
3388
3388
3388
3388
3388
3393
3393
3393
3393
3395
3403
3403
3403
3403
3407
3407
3416
3416
3416
3416
3416
3416
3416
3416
3416
3418
3426
3428
3428
3428
3428
3430
3431
3431
3434
3434
3437
3446
3446
3446
3446
3447
3453
3453
3453
3453
3453
3453
3453
3453
3453
3453
3453
3453
3456
3456
3457
3457
3459
3469
3469
3469
3469
3469
3480
3480
3480
3480
3480
3483
3488
3493
3493
3500
3500
3501
3501
3501
3501
3514
3514
3514
3514
3517
3523
3527
3527
3528
3537
3541
3541
3541
3541
3541
3543
3547
3556
3556
3566
3566
3568
3580
3584
3584
3584
3584
3584
3584
3584
3586
3586
3586
3588
3594
3594
3594
3594
3594
3594
3594
3594
3600
3607
3610
3619
3619
3623
3623
3623
3630
3630
3636
3640
3640
3640
3654
3654
3654
3660
3670
3671
3673
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3681
3694
3696
3696
3696
3696
3699
3699
3707
3708
3708
3717
3717
3717
3717
3721
3724
3724
3724
3724
3724
3724
3724
3724
3724
3724
3724
3724
3724
3726
3733
3733
3744
3744
3744
3744
3744
3744
3744
3749
3749
3753
3756
3760
3760
3760
3760
3761
3761
3770
3770
3776
3777
3778
3778
3781
3781
3781
3781
3781
3781
3781
3781
3781
3781
3783
3783
3784
3784
3784
3784
3784
3784
3784
3787
3789
3791
3803
3803
3805
3809
3809
3809
3809
3809
3809
3809
3809
3809
3809
3811
3811
3811
3811
3812
3812
3814
3818
3821
3823
3823
3823
3823
3823
3823
3823
3823
3827
3827
3836
3836
3836
3836
3836
3836
3836
3837
3842
3842
3846
3850
3850
3850
3850
3850
3850
3866
3866
3866
3866
3870
3875
3875
3875
3875
3875
3877
3877
3877
3877
3886
3886
3920
3920
3922
3922
3922
3922
3922
3922
3922
3922
3929
3929
3931
3933
3933
3933
3933
3942
3955
3962
3963
3965
3977
3977
3983
3990
3990
3992
3993
3994
3994
3995
3999
3999
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4018
4033
4033
4033
4033
4033
4033
4033
4033
4033
4033
4048
4061
4061
4061
4061
4061
4064
4064
4067
4067
4067
4067
4067
4067
4067
4067
4077
4088
4090
4092
4092
4092
4095
4095
4095
4095
4095
4095
4095
4095
4095
4095
4095
4099
4101
4114
4117
4119
4119
4119
4127
4127
4137
4137
4137
4137
4137
4137
4137
4137
4137
4140
4140
4152
4153
4153
4153
4158
4158
4158
4158
4158
4158
4168
4179
4179
4179
4179
4179
4179
4179
4179
4179
4181
4186
4186
4194
4194
4203
4207
4210
4212
4212
4212
4212
4218
4229
4240
4240
4242
4242
4243
4249
4249
4253
4257
4257
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4258
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4263
4266
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4284
4285
4285
4290
4292
4292
4296
4303
4307
4307
4309
4309
4311
4311
4313
4313
4313
4313
4315
4319
4319
4319
4319
4319
4319
4319
4319
4319
4319
4319
4321
4325
4325
4325
4325
4329
4329
4331
4333
4333
4335
4343
4343
4345
4345
4346
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4359
4362
4370
4370
4372
4372
4372
4372
4374
4374
4383
4400
4402
4402
4410
4412
4413
4424
4424
4424
4424
4424
4425
4426
4426
4428
4430
4430
4430
4430
4430
4430
4430
4430
4430
4430
4430
4430
4436
4437
4455
4457
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4461
4473
4473
4473
4473
4473
4473
4473
4473
4473
4473
4473
4473
4473
4473
4475
4475
4476
4476
4482
4482
4483
4483
4483
4483
4483
4503
4503
4503
4503
4503
4503
4503
4503
4503
4503
4503
4503
4503
4505
4506
4510
4510
4510
4510
4511
4519
4519
4521
4524
4529
4530
4534
4536
4543
4543
4543
4543
4543
4543
4543
4543
4543
4543
4543
4543
4544
4544
4551
4551
4555
4555
4555
4559
4560
4560
4561
4563
4563
4563
4563
4566
4566
4566
4566
4566
4572
4572
4573
4579
4580
4580
4580
4580
4580
4580
4581
4582
4582
4582
4582
4585
4589
4589
4593
4593
4593
4594
4594
4595
4596
4596
4600
4600
4600
4601
4601
4606
4606
4613
4614
4620
4620
4621
4624
4628
4628
4634
4636
4636
4636
4637
4638
4638
4639
4639
4640
4641
4644
4645
4645
4645
4645
4648
4649
4653
4670
4674
4676
4676
4676
4685
4685
4685
4689
4691
4692
4698
4704
4706
4706
4707
4707
4708
4711
4712
4719
4723
4725
4728
4737
4737
4737
4743
4743
4743
4743
4749
4750
4754
4754
4757
4760
4760
4760
4760
4764
4764
4764
4764
4767
4769
4770
4775
4775
4781
4782
4782
4783
4784
4784
4788
4790
4790
4791
4791
4791
4793
4795
4796
4798
4803
4803
4803
4803
4807
4808
4814
4814
4814
4814
4814
4814
4814
4814
4814
4814
4814
4814
4814
4814
4816
4817
4817
4817
4817
4817
4817
4817
4817
4825
4825
4827
4827
4827
4827
4827
4827
4830
4830
4832
4832
4834
4836
4837
4839
4839
4839
4840
4845
4845
4846
4846
4847
4847
4847
4852
4856
4858
4860
4860
4860
4866
4866
4866
4866
4866
4866
4866
4866
4867
4867
4867
4867
4867
4867
4867
4867
4867
4867
4870
4870
4870
4880
4881
4881
4882
4882
4883
4884
4885
4885
4887
4887
4895
4897
4900
4902
4909
4909
4909
4909
4913
4914
4920
4920
4920
4920
4923
4924
4927
4928
4928
4929
4929
4929
4931
4932
4932
4935
4935
4937
4937
4938
4938
4938
4939
4940
4942
4943
4945
4950
4951
4956
4957
4961
4963
4963
4963
4963
4963
4963
4965
4972
4973
4974
4977
4980
4985
4985
4993
5000
5001
5009
5009
5012
5019
5019
5034
5034
5034
5034
5042
5043
5044
5046
5049
5054
5054
5055
5055
5055
5055
5055
5055
5055
5055
5058
5058
5063
5077
5078
5078
5078
5078
5079
5079
5079
5079
5079
5079
5079
5079
5079
5079
5079
5080
5081
5082
5082
5082
5090
5090
5093
5100
5103
5103
5113
5114
5118
5118
5121
5125
5129
5131
5131
5133
5135
5147
5151
5152
5161
5166
5170
5173
5175
5196
5196
5199
5201
5201
5203
5208
5209
5217
5219
5222
5227
5232
5232
5238
5238
5239
5239
5243
5243
5256
5266
5266
5267
5268
5268
5282
5282
5282
5285
5288
5289
5289
5292
5295
5295
5316
5316
5316
5316
5316
5320
5322
5327
5336
5337
5337
5338
5338
5348
5349
5349
5349
5349
5351
5355
5363
5363
5363
5364
5366
5371
5373
5384
5384
5384
5384
5384
5386
5386
5386
5390
5390
5401
5401
5406
5406
5412
5413
5421
5422
5434
5434
5436
5443
5443
5443
5443
5443
5444
5444
5444
5444
5444
5444
5444
5444
5455
5455
5461
5463
5464
5464
5464
5464
5464
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5467
5468
5469
5471
5471
5473
5475
5477
5481
5483
5483
5483
5483
5483
5483
5483
5483
5483
5483
5483
5483
5483
5483
5485
5492
5492
5498
5498
5499
5499
5502
5503
5504
5505
5506
5509
5509
5510
5510
5510
5510
5510
5510
5513
5517
5526
5527
5528
5544
5544
5544
5546
5546
5547
5547
5547
5547
5547
5547
5547
5547
5547
5547
5547
5554
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5558
5561
5561
5561
5562
5565
5565
5565
5567
5567
5567
5570
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5573
5575
5582
5582
5582
5585
5587
5592
5593
5594
5595
5595
5598
5598
5600
5600
5616
5621
5628
5638
5638
5638
5643
5644
5646
5651
5652
5657
5685
5694
5698
5699
5699
5700
5701
5702
5704
5721
5721
5721
5727
5727
5727
5727
5727
5727
5727
5730
5731
5731
5731
5731
5734
5737
5740
5744
5749
5756
5756
5756
5762
5771
5782
5796
5798
5798
5813
5833
5833
5848
5854
5854
5858
5858
5860
5860
5860
5860
5860
5861
5861
5861
5869
5877
5881
5881
5888
5891
5897
5897
5912
5923
5924
5925
5926
5929
5929
5934
5934
5934
5934
5934
5934
5934
5938
5938
5938
5939
5939
5939
5945
5945
5951
5951
5972
5980
5986
5996
5999
6003
6008
6013
6017


==> data/fig2_raw.dat <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
4
4
5
6
6
6
6
6
6
6
6
6
9
12
20
21
22
22
22
24
27
27
27
30
37
38
41
44
44
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
48
49
52
52
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
53
57
58
58
58
58
58
59
59
59
59
59
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
61
63
63
63
63
63
63
63
63
63
63
63
63
63
63
63
65
65
67
73
76
76
76
76
76
76
76
76
76
76
77
77
77
77
77
77
77
77
77
77
77
77
78
80
89
89
89
89
89
89
91
91
91
91
91
91
91
91
92
92
92
92
92
92
92
94
95
97
97
102
104
105
106
106
106
106
106
107
107
107
107
108
108
111
113
114
114
118
118
119
119
119
121
121
121
121
121
127
127
127
127
132
132
132
132
136
136
145
148
151
151
151
151
151
158
164
166
166
166
166
174
178
179
179
179
179
179
189
189
189
189
189
189
189
189
190
190
190
190
190
191
214
217
217
217
218
218
218
218
218
218
218
218
218
218
218
218
218
222
223
224
224
225
230
230
231
234
234
237
237
237
237
262
262
274
274
274
274
274
276
276
276
276
276
276
277
277
277
277
277
277
285
285
285
285
285
285
285
285
303
303
303
306
306
306
400
400
400
466
467
610
991
1000
1013
1016
1018
1019
1022
1022
1022
1022
1023
1023
1071
1071
1071
1095
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1106
1169
1190
1190
1190
1191
1192
1195
1198
1202
1202
1206
1206
1206
1206
1206
1206
1321
1321
1322
1322
1322
1322
1341
1379
1379
1401
1401
1401
1401
1401
1401
1401
1404
1560
1625
1625
1636
1639
1645
1645
1645
1648
1649
1649
1649
1649
1649
1649
1650
1650
1650
1650
1650
1650
1650
1650
1651
1651
1651
1652
1652
1653
1658
1658
1658
1658
1658
1658
1662
1695
1696
1708
1708
1711
1711
1711
1713
1719
1719
1730
1730
1736
1737
1739
1741
1741
1741
1741
1741
1742
1742
1742
1742
1745
1745
1745
1745
1745
1746
1749
1749
1749
1752
1752
1754
1756
1756
1756
1766
1773
1784
1793
1793
1819
1849
1849
1849
1849
1880
2064
2064

